User Experience with Language-Independent Formal Verification

The goal of this paper is to help mainstream programmers routinely use formal verification on their smart contracts by 1) proposing a new YAML-format for writing general-purpose formal specifications, 2) demonstrating how a formal specification can be incrementally built up without needing advanced training, and 3) showing how formal specifications can be tested by using program mutation.

==> assets/evm/address/address00/config.yaml <==
description: Returns an address parameter
kpenioprojectid: 37

==> assets/evm/address/address00/spec.yaml <==
spec:
  - rule:
      if:
        match:
          callData: \#abiCallData("execute",\#address(A0))
        where:
          - \#rangeAddress(A0)
      then:
        match:
          statusCode: EVMC_SUCCESS
          output: \#encodeArgs(\#address(A0))

==> assets/evm/bytes/bytes00/config.yaml <==
description: Returns length of bytes parameter
kpenioprojectid: 36

==> assets/evm/call/call00/config.yaml <==
description: Calls an address
kpenioprojectid:

==> assets/evm/ecrecover/ecrecover00/config.yaml <==
description: Recovering address from signature
kpenioprojectid: 63

==> assets/evm/ecrecover/ecrecoverloop00/config.yaml <==
description: Ecrecover on static array of signatures
kpenioprojectid: 39

==> assets/evm/ecrecover/ecrecoverloop01/config.yaml <==
description: Ecrecover on static array of signatures with dead bytes parameter
kpenioprojectid: 65

==> assets/evm/ecrecover/ecrecoverloop01/spec.yaml <==
spec:
  - rule:
      name: base
      if:
        match:
          callData: \#abiCallData2("execute(bytes32,bytes,uint8[2],bytes32[2],bytes32[2])",
              \#bytes32(HASH), \#bytes(\#buf(DATA_LEN,DATA)),
              \#uint8(SIGV0), \#uint8(SIGV1),
              \#bytes32(SIGR0), \#bytes32(SIGR1),
              \#bytes32(SIGS0), \#bytes32(SIGS1))
        where:
          - \#rangeUInt(256, HASH)
          - \#rangeUInt(8, SIGV0)
          - \#rangeUInt(8, SIGV1)
          - \#rangeBytes(32, SIGR0)
          - \#rangeBytes(32, SIGR1)
          - \#rangeBytes(32, SIGS0)
          - \#rangeBytes(32, SIGS1)
          - \#range(0 <= DATA_LEN < 2 ^Int 16)
          - ECREC_DATA0 ==K
              \#encodeArgs( \#bytes32(HASH), \#uint8(SIGV0),
                           \#bytes32(SIGR0), \#bytes32(SIGS0) )
          - ECREC_DATA1 ==K
              \#encodeArgs( \#bytes32(HASH), \#uint8(SIGV1),
                           \#bytes32(SIGR1), \#bytes32(SIGS1) )

  - rule:
      name: sigs-valid
      inherits: base
      if:
        where:
          - RECOVERED0 ==Int \#symEcrec(ECREC_DATA0)
          - RECOVERED1 ==Int \#symEcrec(ECREC_DATA1)
          - not: \#ecrecEmpty(ECREC_DATA0)
          - not: \#ecrecEmpty(ECREC_DATA1)
      then:
        match:
          statusCode: EVMC_SUCCESS

  - rule:
      name: sig0-invalid
      inherits: base
      if:
        where:
          - \#ecrecEmpty(ECREC_DATA0)
      then:
        match:
          statusCode: EVMC_REVERT

  - rule:
      name: sig1-invalid
      inherits: base
      if:
        where:
          - not: \#ecrecEmpty( ECREC_DATA0 )
          - \#ecrecEmpty(ECREC_DATA1)
      then:
        match:
          statusCode: EVMC_REVERT

==> assets/evm/keccak/encode-keccak00/config.yaml <==
description: Returning the keccak of encoded parameters
kpenioprojectid: 68

==> assets/evm/keccak/encode-keccak00/spec.yaml <==
spec:
  - rule:
      if:
        match:
          callData: \#abiCallData2("execute(bytes32,bytes32)",
                      \#bytes32(A0), \#bytes32(A1))
        where:
          - \#rangeUInt(256, A0)
          - \#rangeUInt(256, A1)
      then:
        match:
          statusCode: EVMC_SUCCESS
          output: \#encodeArgs(\#bytes32(keccak(\#encodeArgs(
                    \#bytes32(A0), \#bytes32(A1)))))

==> assets/evm/keccak/encodepacked-keccak01-0.4.24/config.yaml <==
description: Returning keccak of packed encoding
kpenioprojectid: 31

==> assets/evm/keccak/encodepacked-keccak01/config.yaml <==
description: Returning keccak of packed encoding
kpenioprojectid: 70

==> assets/evm/keccak/encodepacked-keccak01/spec.yaml <==
spec:
  - rule:
      if:
        match:
          callData: \#abiCallData2("execute(bytes32)", \#bytes32(A0))
        where:
          - \#rangeUInt(256, A0)
      then:
        match:
          output: >-
              #encodeArgs(#bytes32(keccak(1 : #encodeArgs(#uint256(A0)))))
          statusCode: EVMC_SUCCESS

==> assets/evm/keccak/keccak00/config.yaml <==
description: Returning keccak of parameter
kpenioprojectid: 76

==> assets/evm/keccak/keccak00/spec.yaml <==
spec:
  - rule:
      if:
        match:
          callData:  \#abiCallData2("execute(bytes)",
            \#bytes(\#buf(DATA_LEN,DATA)))
        where:
          - \#range(0 <= DATA_LEN < 2 ^Int 16)
      then:
        match:
          statusCode: EVMC_SUCCESS
          output: \#encodeArgs(\#bytes32(keccak(\#buf(DATA_LEN, DATA))))

==> assets/evm/overflow/overflow00/config.yaml <==
description: Return integer overflow
kpenioprojectid: 34

==> assets/evm/overflow/overflow00/spec.yaml <==
spec:
  - rule:
      name: base
      if:
        match:
          callData: \#abiCallData2("execute(uint256)", \#uint256(A0))
      then:
        match:
          statusCode: EVMC_SUCCESS
          output: \#encodeArgs(\#uint256(N))

  - rule:
      name: no-overflow
      inherits: base
      if:
        where:
          - \#range(0 <= A0 < 2 ^Int 256 -Int 1)
          - N ==Int A0 +Int 1

  - rule:
      name: overflow
      inherits: base
      if:
        where:
          - A0 ==Int 2 ^Int 256 -Int 1
          - N ==Int 0

==> assets/evm/requires/requires00/config.yaml <==
description: Requires parameter range
kpenioprojectid: 41

==> assets/evm/simple/simple00/config.yaml <==
description: Returning a constant value
kpenioprojectid: 33

==> assets/evm/simple/simple01/config.yaml <==
description: Accepting function parameters
kpenioprojectid: 43

==> assets/evm/simple/simple01/spec.yaml <==
spec:
  - rule:
      if:
        match:
          callData: \#abiCallData("execute",\#uint256(A0))
      then:
        match:
          statusCode: EVMC_SUCCESS
          output: \#encodeArgs(#uint256(5))

==> assets/evm/simple/simple02/config.yaml <==
description: Returning a parameter
kpenioprojectid: 42

==> assets/evm/simplemultisig/simplemultisig/config.yaml <==
description: SimpleMultiSig
kpenioprojectid:

==> assets/evm/simplemultisig/simplemultisigt3/config.yaml <==
description: SimpleMultiSigT3
kpenioprojectid:

==> assets/evm/simplemultisig/simplemultisigt3/spec.yaml <==
spec:
  - rule:
      name: base
      if:
        match:
          storage: S0
          callData:  \#abiCallData2("execute(uint8[3],bytes32[3],bytes32[3],address,uint256,bytes,address,uint256)",
            \#uint8(SIGV0), \#uint8(SIGV1), \#uint8(SIGV2),
            \#bytes32(SIGR0), \#bytes32(SIGR1), \#bytes32(SIGR2),
            \#bytes32(SIGS0), \#bytes32(SIGS1), \#bytes32(SIGS2),
            \#address(DESTINATION),
            \#uint256(VALUE),
            \#bytes(\#buf(DATA_LEN,DATA)),
            \#address(EXECUTOR),
            \#uint256(GAS_LIMIT))
          call_log_pcset: SetItem(CALL_PC) .Set
        where:
          - CALL_PC ==Int 1786
          - TXTYPE_HASH ==K "0x3ee892349ae4bbe61dce18f95115b5dc02daf49204cc602458cd4c1f540d56d7"
          - NONCE_SLOT ==Int 0
          - NONCE_0 ==Int select(S0, \#hashedLocation("Solidity", NONCE_SLOT, .IntList))
          - \#rangeUInt(256, NONCE_0)
          - NONCE_0 <Int 2 ^Int 256 -Int 1
          - OWNER_MAPPING_SLOT ==Int 1
          - DOMAIN_SEPARATOR ==Int select(S0, \#hashedLocation("Solidity", 3, .IntList))
          - \#rangeAddress(DESTINATION)
          - \#rangeUInt(256, VALUE)
          - \#rangeUInt(256, DATA_LEN)
          - DATA_LEN <Int 2 ^Int 16
          - \#rangeAddress(EXECUTOR)
          - \#rangeUInt(256, GAS_LIMIT)
          - \#rangeBytes(32, DOMAIN_SEPARATOR)
          - \#rangeUInt(8, SIGV0)
          - \#rangeUInt(8, SIGV1)
          - \#rangeUInt(8, SIGV2)
          - \#rangeBytes(32, SIGR0)
          - \#rangeBytes(32, SIGR1)
          - \#rangeBytes(32, SIGR2)
          - \#rangeBytes(32, SIGS0)
          - \#rangeBytes(32, SIGS1)
          - \#rangeBytes(32, SIGS2)

  - rule:
      name: executor-invalid
      inherits: base
      if:
        where:
          - EXECUTOR =/=Int MSG_SENDER
          - EXECUTOR =/=Int 0
      then:
        match:
          statusCode: EVMC_REVERT

  - rule:
      name: executor-valid
      inherits: base
      if:
        where:
          - or:
              - EXECUTOR ==Int MSG_SENDER
              - EXECUTOR ==Int 0
          - TX_INPUT_HASH ==Int keccak(\#encodeArgs(
            \#bytes32(\#parseHexWord(TXTYPE_HASH)),
            \#address(DESTINATION),
            \#uint256(VALUE),
            \#bytes32(keccak(\#buf(DATA_LEN,DATA))),
            \#uint256(NONCE_0),
            \#address(EXECUTOR),
            \#uint256(GAS_LIMIT)))
          - >
            TX_TOTAL_HASH ==Int keccak(25: 1: #encodeArgs(#bytes32(DOMAIN_SEPARATOR),#bytes32(TX_INPUT_HASH)))
          - ECREC_DATA0 ==K \#encodeArgs( \#bytes32(TX_TOTAL_HASH), \#uint8(SIGV0), \#bytes32(SIGR0), \#bytes32(SIGS0))
          - ECREC_DATA1 ==K \#encodeArgs( \#bytes32(TX_TOTAL_HASH), \#uint8(SIGV1), \#bytes32(SIGR1), \#bytes32(SIGS1))
          - ECREC_DATA2 ==K \#encodeArgs( \#bytes32(TX_TOTAL_HASH), \#uint8(SIGV2), \#bytes32(SIGR2), \#bytes32(SIGS2))

  - rule:
      name: sigcheck-fail-revert-0
      inherits: executor-valid
      if:
        where:
          - \#ecrecEmpty( ECREC_DATA0 )
      then:
        match:
          statusCode: EVMC_REVERT

  - rule:
      name: valid-sigcheck-fail-revert-1
      inherits: executor-valid
      if:
        where:
          - not: \#ecrecEmpty( ECREC_DATA0 )
          - \#ecrecEmpty( ECREC_DATA1 )
      then:
        match:
          statusCode: EVMC_REVERT

  - rule:
      name: valid-sigcheck-fail-revert-2
      inherits: executor-valid
      if:
        where:
          - not: \#ecrecEmpty( ECREC_DATA0 )
          - not: \#ecrecEmpty( ECREC_DATA1 )
          - \#ecrecEmpty( ECREC_DATA2 )
      then:
        match:
          statusCode: EVMC_REVERT

  - rule:
      name: sigcheck-pass
      inherits: executor-valid
      if:
        where:
          - RECOVERED0 ==Int \#symEcrec( ECREC_DATA0 )
          - RECOVERED1 ==Int \#symEcrec( ECREC_DATA1 )
          - RECOVERED2 ==Int \#symEcrec( ECREC_DATA2 )
          - not: \#ecrecEmpty( ECREC_DATA0 )
          - not: \#ecrecEmpty( ECREC_DATA1 )
          - not: \#ecrecEmpty( ECREC_DATA2 )
          - \#rangeAddress(RECOVERED0)
          - \#rangeAddress(RECOVERED1)
          - \#rangeAddress(RECOVERED2)
          - IS_OWNER0 ==Int select(S0, \#hashedLocation("Solidity", OWNER_MAPPING_SLOT, RECOVERED0))
          - IS_OWNER1 ==Int select(S0, \#hashedLocation("Solidity", OWNER_MAPPING_SLOT, RECOVERED1))
          - IS_OWNER2 ==Int select(S0, \#hashedLocation("Solidity", OWNER_MAPPING_SLOT, RECOVERED2))
          - \#rangeUInt(8, IS_OWNER0)
          - \#rangeUInt(8, IS_OWNER1)
          - \#rangeUInt(8, IS_OWNER2)

  - rule:
      name: ownercheck-fail-revert
      inherits: sigcheck-pass
      if:
        where:
          - or:
              - IS_OWNER0 ==Int 0
              - IS_OWNER1 ==Int 0
              - IS_OWNER2 ==Int 0
              - RECOVERED0 >=Int RECOVERED1
              - RECOVERED1 >=Int RECOVERED2
      then:
        match:
          statusCode: EVMC_REVERT

  - rule:
      name: ownercheck-pass-call
      inherits: sigcheck-pass
      if:
        match:
          storage: S0
          readLog: .List
          writeLog: .List
          callLog: .List
        where:
          - IS_OWNER0 =/=Int 0
          - IS_OWNER1 =/=Int 0
          - IS_OWNER2 =/=Int 0
          - RECOVERED0 <Int RECOVERED1
          - RECOVERED1 <Int RECOVERED2
      then:
        match:
          storage: S1
          readLog: RD_FULL
          writeLog: WR_FULL
          callLog: ListItem ( 0 CALL_PC GAS_LIMIT DESTINATION VALUE ARGSTART_C ARGWIDTH_C 0 0 LM_C RD_C WR_C) .List
        where:
          - selectRange(LM_C, ARGSTART_C, ARGWIDTH_C) ==K \#buf(DATA_LEN,DATA)
          - S0 ==IMap S1 except (SetItem(\#hashedLocation("Solidity", NONCE_SLOT, .IntList)) .Set)
          - NONCE_1 ==Int select(S1, \#hashedLocation("Solidity", NONCE_SLOT, .IntList))
          - NONCE_1 >Int NONCE_0
          - RD_FULL ==K RD_C
          - WR_FULL ==K WR_C

  - rule:
      name: call-success
      inherits: ownercheck-pass-call
      if:
        where:
          - \#callSuccess(0, DESTINATION)
      then:
        match:
          statusCode: EVMC_SUCCESS

  - rule:
      name: call-failure
      inherits: ownercheck-pass-call
      if:
        where:
          - \#callFailure(0, DESTINATION)
      then:
        match:
          statusCode: EVMC_REVERT

==> assets/evm/staticarray/staticarray00/config.yaml <==
description: Returning an element of a static array parameter
kpenioprojectid: 44

==> assets/evm/staticloop/staticloop00/config.yaml <==
description: Static array to add integers
kpenioprojectid: 53

==> assets/evm/storage/storage00/config.yaml <==
description: Returning a value read from storage
kpenioprojectid: 67

==> assets/evm/storage/storage01/config.yaml <==
description: Returning a value written to storage
kpenioprojectid: 54

==> assets/evm/storage/storage02/config.yaml <==
description: Storing an overflowed integer to storage
kpenioprojectid: 56

==> assets/evm/storage/storage03/config.yaml <==
description: Reverting a write to storage
kpenioprojectid: 57

==> assets/evm/storage/storage03/spec.yaml <==
spec:
  - rule:
      if:
        match:
          callData: \#abiCallData2("execute()", .TypedArgs)
      then:
        match:
          storage: _
          refund: _
          statusCode: EVMC_REVERT
          output: _
